The Intrinsic Riemannian Proximal Gradient Method for Nonconvex Optimization

We consider the proximal gradient method on Riemannian manifolds for functions that are possibly not geodesically convex. Starting from the forward-backward-splitting, we define an intrinsic variant of the proximal gradient method that uses proximal maps defined on the manifold and therefore does not require or work in the embedding. We investigate its convergence properties and illustrate its numerical performance, particularly for nonconvex or nonembedded problems that are hence out of reach for other methods.

==> data/oblique/results-OB-obj-spar-orth-10.csv <==
μ,n,p,NCRPG_obj,NCRPG_sparsity,NCRPG_orth,NCRPG_bt_obj,NCRPG_bt_sparsity,NCRPG_bt_orth,RPG_obj,RPG_sparsity,RPG_orth,ManPG_obj,ManPG_sparsity,ManPG_orth
0.1,100,5,3.18787761788558,0.4808,0.14810031890313086,3.188317574569569,0.4812,0.15103952425708572,3.187877617840292,0.4808,0.14810031814887942,3.187877619601342,0.4808,0.148100429419346
0.1,200,5,4.381894877292838,0.5224,0.11403898460083624,4.386606826101062,0.5212999999999999,0.11082159057189263,4.3818948772689525,0.5224,0.1140389851068871,4.381894879369884,0.5224,0.11403881749671327
0.1,300,5,5.214858697427674,0.5566666666666668,0.09241264554569042,5.22371059776023,0.5554666666666667,0.09649854613180767,5.214858697463924,0.5566666666666668,0.0924126458426237,5.214858699732403,0.5566666666666668,0.09241277570783887
0.5,100,5,12.911732100345677,0.7434000000000001,0.13176236153925563,12.885914856223113,0.743,0.12811910702461993,12.911732100349493,0.7434000000000001,0.1317623678864315,12.911732120615216,0.7432,0.13176046515031495
0.5,200,5,16.749471003521073,0.8160999999999999,0.07438443788783854,16.789051647198256,0.8145,0.07675772825689085,16.74947100356751,0.8160999999999999,0.07438443403785253,16.749471006355073,0.8160999999999999,0.0743842051862317
0.5,300,5,19.09338760976171,0.8756666666666668,0.058591035753736795,19.114603345432265,0.8743333333333332,0.05773280826436441,19.09338760986498,0.8756666666666668,0.058591026798333425,19.093387613496553,0.8756666666666668,0.058590984086742216
1.0,100,5,21.739651079843775,0.8886000000000001,0.06164769712649818,21.760629277432546,0.8842000000000001,0.054001572360128945,21.73965108012056,0.8886000000000001,0.0616477954741715,21.739651078988942,0.8886000000000001,0.06164332986801291
1.0,200,5,25.476185197292985,0.9797,0.0017253026556569857,25.493648789248223,0.9842000000000001,0.000526287829058752,25.476185197482305,0.9797,0.0017252978067488372,25.476186016995314,0.9797,0.0017250618727089715
1.0,300,5,24.761457456816675,0.9966666666666667,0.0,24.761108970697347,0.9966666666666667,0.0,24.761457456816675,0.9966666666666667,0.0,24.76145743663319,0.9966666666666667,1.6168073043310067e-6


==> data/oblique/results-OB-time-iter-10.csv <==
μ,n,p,NCRPG_time,NCRPG_iter,NCRPG_bt_time,NCRPG_bt_iter,RPG_time,RPG_iter,ManPG_time,ManPG_iter
0.1,100,5,0.42169410640000005,23892,0.27165035635,3202,0.6857140542,23893,1.88120553755,24039
0.1,200,5,0.9083147416500001,21475,0.40254617709999996,2338,1.3804669584,21476,3.3937337187000005,21662
0.1,300,5,1.5175213791500002,19223,0.57316466675,1896,2.1465199167,19225,4.261128604,19398
0.5,100,5,0.18180863539999997,9346,0.053352489399999994,681,0.2749970895500001,9446,0.7009825123999999,27279
0.5,200,5,0.35564824775000003,7901,0.10685808975,629,0.52806209785,7907,1.24194990415,8075
0.5,300,5,1.1480999333,13896,0.24625819165000004,771,1.56999972295,13905,3.10065909785,14327
1.0,100,5,0.0771022458,4033,0.04369903545,462,0.11275311669999999,4044,0.2640227688,4077
1.0,200,5,0.35238353945,8556,0.0774338272,390,0.5135810126,8569,1.1921495833,17843
1.0,300,5,0.03480844805,439,0.008388577049999998,30,0.053029198,439,0.09607889375,40296


==> data/plot_oblique/diff_fs_ManPG.csv <==
0.0 27.744699048469794
0.00255516684662138 3.011390033632278
0.00511033369324276 1.6730959520412192
0.007665500539864141 1.1105404019102956
0.01022066738648552 0.7704618281303262
0.012775834233106902 0.5809686614326317
0.015331001079728282 0.47365231862358215
0.01788616792634966 0.4078753801784565
0.02044133477297104 0.3645025003877471
0.02299650161959242 0.3377268213550888
0.025551668466213803 0.315301133496634
0.02810683531283518 0.2931356656509685
0.030662002159456563 0.2737585210824154
0.03321716900607794 0.2553650537215617
0.03577233585269932 0.23732808037171615
0.038327502699320705 0.21956200916593716
0.04088266954594208 0.20093581532422355
0.04343783639256346 0.18180254667018048
0.04599300323918484 0.16263111039426725
0.048548170085806225 0.14304944282686094
0.05110333693242761 0.126203085240439
0.05365850377904898 0.11016800095945811
0.05621367062567036 0.09796068762378951
0.058768837472291745 0.08809850958546583
0.061324004318913126 0.08032677552499656
0.0638791711655345 0.07468022890902049
0.06643433801215588 0.0701901000521854
0.06898950485877726 0.06643373014176923
0.07154467170539865 0.06308714107886715
0.07409983855202003 0.05996122430723183
0.07665500539864141 0.056804335669891515
0.07921017224526279 0.05349772043250134
0.08176533909188416 0.050245194319641584
0.08432050593850554 0.04734885785985554
0.08687567278512692 0.0448786269545014
0.0894308396317483 0.0427860338737549
0.09198600647836969 0.04099186615885664
0.09454117332499107 0.039414959697840146
0.09709634017161245 0.0380758668059773
0.09965150701823383 0.03689285683471866
0.10220667386485521 0.03587538830876724
0.10476184071147658 0.03500971183898649
0.10731700755809796 0.03422039952992861
0.10987217440471934 0.033556966582724
0.11242734125134073 0.032994728046508826
0.11498250809796211 0.032498355764106535
0.11753767494458349 0.03204761314052007
0.12009284179120487 0.03164319786834291
0.12264800863782625 0.031268164033543044
0.12520317548444762 0.03091002284485178
0.127758342331069 0.030549291750901375
0.13031350917769038 0.03016075266702778
0.13286867602431177 0.02972514292117623
0.13542384287093315 0.029227606656982985
0.13797900971755453 0.02866370607810964
0.1405341765641759 0.02801839913816906
0.1430893434107973 0.027284131978614568
0.14564451025741867 0.026457355050443
0.14819967710404006 0.025539929551747775
0.15075484395066144 0.02455641504275974
0.15331001079728282 0.023586855088046477
0.1558651776439042 0.022601752562506405
0.15842034449052558 0.02164061201380818
0.16097551133714694 0.02077869132742549
0.16353067818376832 0.019966624416152712
0.1660858450303897 0.019168380769173154
0.16864101187701108 0.018346869868134164
0.17119617872363246 0.01748209620813057
0.17375134557025385 0.016560025819165602
0.17630651241687523 0.0155678293727739
0.1788616792634966 0.014611947091646371
0.181416846110118 0.013714204093961513
0.18397201295673937 0.01283074709090215
0.18652717980336075 0.011945451295446219
0.18908234664998214 0.011043172401238976
0.19163751349660352 0.010089597662261696
0.1941926803432249 0.009060699708360431
0.19674784718984628 0.007963346313330177
0.19930301403646766 0.006941418490164608
0.20185818088308904 0.005954891582744537
0.20441334772971043 0.005073310377682105
0.20696851457633178 0.004262944491067344
0.20952368142295316 0.0035090691732211354
0.21207884826957454 0.00281924028620395
0.21463401511619593 0.002179911987036931
0.2171891819628173 0.0015956515998354348
0.2197443488094387 0.0011642861461922394
0.22229951565606007 0.000850963618692191
0.22485468250268145 0.0006347166334386145
0.22740984934930283 0.0004807906713892862
0.22996501619592422 0.0003685111170099731
0.2325201830425456 0.0002853510323355124
0.23507534988916698 0.00022301050774942155
0.23763051673578836 0.0001756149523899353
0.24018568358240974 0.00013910903215474946
0.24274085042903112 0.00011083423064839337
0.2452960172756525 8.881323767617744e-5
0.2478511841222739 7.151345072209381e-5
0.25040635096889524 5.783382226276501e-5
0.2529615178155166 4.695395074350017e-5
0.255516684662138 3.825540235702363e-5
0.2580718515087594 3.126761178862125e-5
0.26062701835538077 2.562962867713736e-5
0.26318218520200215 2.1062578616337646e-5
0.26573735204862353 1.734957227128575e-5
0.2682925188952449 1.4320890764807359e-5
0.2708476857418663 1.1842962615915553e-5
0.2734028525884877 9.8100966265946e-6
0.27595801943510906 8.138237140187243e-6
0.27851318628173044 6.760215732981578e-6
0.2810683531283518 5.622118081305416e-6
0.2836235199749732 4.680487553088142e-6
0.2861786868215946 3.900160489678228e-6
0.28873385366821597 3.252581141310884e-6
0.29128902051483735 2.7144833207870533e-6
0.29384418736145873 2.266851176102591e-6
0.2963993542080801 1.894102631183614e-6
0.2989545210547015 1.583434180219001e-6
0.3015096879013229 1.324302633776142e-6
0.30406485474794426 1.1080079094227813e-6
0.30662002159456564 9.273574619328429e-7
0.309175188441187 7.763951561656768e-7
0.3117303552878084 6.501813647474819e-7
0.3142855221344298 5.446140356468732e-7
0.31684068898105117 4.5628261524655045e-7
0.31939585582767255 3.823485066334342e-7
0.3219510226742939 3.2044692233057503e-7
0.32450618952091526 2.6860619328772373e-7
0.32706135636753664 2.2518117681613603e-7
0.329616523214158 1.8879830321338886e-7
0.3321716900607794 1.5831006905386857e-7
0.3347268569074008 1.3275738730555986e-7
0.33728202375402216 1.1133822575004615e-7
0.33983719060064355 9.3381665067227e-8
0.34239235744726493 7.832626458537106e-8
0.3449475242938863 6.570202870648245e-8
0.3475026911405077 5.5115428665430954e-8
0.3500578579871291 4.623687210880689e-8
0.35261302483375045 3.879023857678021e-8
0.35516819168037184 3.2544198447226336e-8
0.3573400835 2.8033303678398624e-8


==> data/plot_oblique/diff_fs_NCRPG.csv <==
0.0 27.66089524035908
0.0007750805123513267 2.907753780653854
0.0015501610247026533 1.6222128798030404
0.00232524153705398 1.0641502882690261
0.0031003220494053066 0.7391490203587274
0.003875402561756633 0.558258941504068
0.00465048307410796 0.45894668230875624
0.005425563586459286 0.3964608736387749
0.006200644098810613 0.35685844279724854
0.00697572461116194 0.33099531850590225
0.007750805123513266 0.3081073483316974
0.008525885635864592 0.2860926492376059
0.00930096614821592 0.26665742192429676
0.010076046660567247 0.2480767491344711
0.010851127172918572 0.22961916346200617
0.0116262076852699 0.2111190246365524
0.012401288197621227 0.19171326443552772
0.013176368709972552 0.17206235839861606
0.01395144922232388 0.15148433591948063
0.014726529734675206 0.133539683037327
0.015501610247026532 0.11663426424642154
0.01627669075937786 0.10238941593998518
0.017051771271729185 0.09151495530589138
0.017826851784080514 0.08265780088162167
0.01860193229643184 0.07633756134695524
0.019377012808783164 0.07143027904400157
0.020152093321134493 0.06741247534222872
0.02092717383348582 0.06391522682601547
0.021702254345837144 0.06069638684129686
0.022477334858188473 0.057510678201396104
0.0232524153705398 0.0541675274318969
0.024027495882891124 0.05080589742260955
0.024802576395242453 0.04775720476074241
0.02557765690759378 0.04518290908787215
0.026352737419945104 0.0429988898928908
0.027127817932296433 0.04113930873603522
0.02790289844464776 0.03949892744259742
0.028677978956999084 0.03810725974726026
0.029453059469350413 0.036883918418038064
0.03022813998170174 0.0358428049279329
0.031003220494053064 0.03495623905783596
0.03177830100640439 0.034147348246692744
0.03255338151875572 0.03348006172394946
0.033328462031107044 0.03291144810812163
0.03410354254345837 0.032409148957547984
0.034878623055809695 0.03195452456273706
0.03565370356816103 0.03154672803623981
0.03642878408051235 0.03116618094639456
0.03720386459286368 0.03079971000322601
0.037978945105215 0.03042127552991225
0.03875402561756633 0.03000640750111927
0.039529106129917654 0.029535731321315595
0.04030418664226899 0.02899684971465355
0.04107926715462031 0.028382609774082468
0.04185434766697164 0.02767460000711708
0.04262942817932296 0.026874907768675627
0.04340450869167429 0.025973230208640175
0.044179589204025614 0.024998603287180288
0.04495466971637695 0.0239949859111519
0.04572975022872827 0.02300015906346431
0.0465048307410796 0.021986532863859765
0.04727991125343092 0.021075910326455727
0.04805499176578225 0.02023126178944068
0.048830072278133574 0.019413490230856922
0.049605152790484906 0.01858139111780055
0.05038023330283623 0.017708498455473176
0.05115531381518756 0.016778816623444825
0.05193039432753888 0.01577837765460366
0.05270547483989021 0.014784030316656427
0.053480555352241534 0.013863182402895191
0.054255635864592866 0.012960290868619495
0.05503071637694419 0.01205698322044313
0.05580579688929552 0.011138219245374614
0.05658087740164684 0.01016858687429334
0.05735595791399817 0.00912097978668136
0.05813103842634949 0.007996532985963256
0.058906118938700826 0.006945964028471252
0.05968119945105215 0.005938053050819292
0.06045627996340348 0.005039364022913162
0.0612313604757548 0.004213362616205529
0.06200644098810613 0.003446126774459657
0.06278152150045746 0.002744895426854299
0.06355660201280879 0.002095603059157014
0.06433168252516011 0.0015142028055628032
0.06510676303751144 0.0011001363715763546
0.06588184354986276 0.0008002304347485278
0.06665692406221409 0.0005951716682197628
0.06743200457456541 0.000449375734726587
0.06820708508691674 0.0003433183489409686
0.06898216559926806 0.00026501716187077307
0.06975724611161939 0.00020647203820800542
0.07053232662397073 0.00016202456699510037
0.07130740713632205 0.00012787633148647615
0.07208248764867338 0.00010158047049557695
0.0728575681610247 8.11320376783442e-5
0.07363264867337603 6.511246508722479e-5
0.07440772918572736 5.2481507184509724e-5
0.07518280969807868 4.2464861543578536e-5
0.07595789021043 3.447992544103329e-5
0.07673297072278133 2.8084352344137642e-5
0.07750805123513266 2.2939605623051307e-5
0.07828313174748398 1.8784726890430647e-5
0.07905821225983531 1.5417222359204175e-5
0.07983329277218665 1.2678993428494323e-5
0.08060837328453797 1.0445889174093281e-5
0.0813834537968893 8.619887641003743e-6
0.08215853430924062 7.123202546921448e-6
0.08293361482159195 5.893811543700167e-6
0.08370869533394328 4.882041622522593e-6
0.0844837758462946 4.047945857621471e-6
0.08525885635864593 3.359276281145185e-6
0.08603393687099725 2.7899085441873694e-6
0.08680901738334858 2.3186109370243457e-6
0.0875840978956999 1.9280774417040902e-6
0.08835917840805123 1.6041642894037977e-6
0.08913425892040257 1.3352842920255625e-6
0.0899093394327539 1.1119241634105492e-6
0.09068441994510522 9.26258119093859e-7
0.09145950045745654 7.718373140619406e-7
0.09223458096980787 6.433393551219524e-7
0.0930096614821592 5.363654373979898e-7
0.09378474199451052 4.4727563341950827e-7
0.09455982250686185 3.7305468580939305e-7
0.09533490301921317 3.112023954088272e-7
0.0961099835315645 2.5964387795340826e-7
0.09688506404391582 2.166559252003708e-7
0.09766014455626715 1.8080643826579035e-7
0.09843522506861849 1.5090455462996033e-7
0.09921030558096981 1.2595950238392106e-7
0.09998538609332114 1.0514661497040834e-7
0.10076046660567246 8.777918303337628e-8
0.10153554711802379 7.328520013061279e-8
0.10231062763037511 6.118804130039734e-8
0.10308570814272644 5.1090449204593824e-8
0.10386078865507777 4.266123632135077e-8
0.10463586916742909 3.562424666370134e-8
0.10541094967978042 2.9749157803848902e-8
0.105895375 2.6580497802797254e-8


==> data/plot_oblique/diff_fs_NCRPG_bt.csv <==
0.0 12.01709222942224
0.00024669761138263905 3.200592420798067
0.00048340085115043945 1.9967714033096886
0.0006901199193628321 1.3813606617603469
0.0008923923481424439 0.9555547447535737
0.0010971300834326729 0.6569674709933242
0.0012981693306015304 0.4747359409348064
0.0015020268257188729 0.3884978051607497
0.001700688473381134 0.33165584318887653
0.001912426918329674 0.2896242013128951
0.0021116602465844105 0.2621733844649299
0.0023115994577148826 0.23978179733005156
0.0025138275046370376 0.22106621467021093
0.0027134570994762066 0.20390862466189397
0.002913660488329634 0.1869466214685236
0.0031171650420091083 0.17020914780521323
0.0033324255043600862 0.15258993388808761
0.0035321882447716243 0.13450139333274613
0.00373494464713969 0.11785206623673972
0.003939682382429919 0.10313420710889787
0.004142306695936507 0.09141250987957505
0.004345150805308593 0.0812737587005472
0.004547819500672638 0.07257757053482017
0.00474520464157758 0.06556301396025965
0.004954256927439112 0.059619260681039066
0.005155560352330925 0.05453704104346002
0.0053523283740750435 0.050273052431755616
0.005550461666291394 0.04682649685718587
0.005752514299205507 0.044429025441612424
0.005951527831594744 0.04259676650600497
0.006154020056239854 0.04121101139295291
0.006360255150863794 0.040068709829887084
0.006565696655607975 0.03908996047248259
0.006768013466245044 0.03822811327419018
0.006972442641954862 0.03744382347559139
0.007177488936825503 0.03670375853365293
0.007405078045151351 0.03598010047960187
0.007609198661280757 0.03526761371884213
0.007810590849887482 0.034678106218914095
0.008012950985671115 0.034176637338559246
0.008216543246354612 0.03372954824022045
0.008417098519935011 0.0333216153135627
0.008618182148961326 0.03294210429956834
0.008818825129545751 0.03259112894496852
0.009018279310376878 0.03225610036186666
0.009226890947796522 0.0319285594447809
0.009434446931035236 0.031597788578395125
0.011816053485333228 0.03125835271718813
0.012010531614574771 0.030906775857935997
0.01220382200077391 0.030531999817089428
0.012398212423011432 0.030143522013702295
0.012591899075795002 0.029719751538822337
0.012785277168998159 0.02925153770289768
0.01297979968009716 0.028717255763751837
0.013189469085119516 0.028097812604043426
0.01339055271414583 0.027363356455406773
0.013585427109971807 0.02648026200858844
0.01378479358379891 0.025408166408066535
0.013981254102673509 0.02416031069054192
0.01417533596533062 0.02292962046907121
0.014372148368932195 0.02173000465574404
0.01457089878030937 0.020664978200922945
0.014766786561880602 0.019688583613625354
0.01496505194295843 0.018737895328717613
0.015162612497871413 0.017761453204094835
0.015360745790087765 0.016735133384385037
0.01555786675326975 0.015640115800257703
0.015754679156871326 0.014458807158256093
0.015955674022182727 0.013194769674797158
0.016152530807641757 0.012025050029279782
0.016350355540277698 0.010910289716985488
0.01654708023687525 0.009822079410863438
0.016744992676515216 0.008738800973898009
0.016940440866355447 0.007701490461098359
0.017137692861688016 0.0066792800882371495
0.017339877583463607 0.005661094881643791
0.017543778403727516 0.0046400881053862975
0.017748868023744722 0.003694366700557339
0.017961443383719584 0.0028894027642074605
0.018164244167945105 0.002170635232722873
0.018370786765438567 0.0015150383257136468
0.01857209019033038 0.0010405459069033896
0.01877621186317068 0.000738990492411773
0.018975048924840976 0.0005371969950047628
0.019176748616317223 0.00039658281050058974
0.019378228511927973 0.00029642702467391757
0.019579708407538716 0.00022395745248182664
0.019779602180100844 0.00017105052064536608
0.019986849603759144 0.0001318228145077427
0.02018696422889766 0.00010227420574970836
0.02039033775042655 7.981063692419355e-5
0.020589483371677264 6.260740352814764e-5
0.020790346148127185 4.934797782496503e-5
0.0209923987810413 3.906869716274741e-5
0.02119286529090679 3.105687773796717e-5
0.021392847827183824 2.4781054227318577e-5
0.021591377385984607 1.984204449811955e-5
0.021793693139910784 1.593807223265742e-5
0.021993455880322324 1.2839619083493403e-5
0.0221900484880584 1.0371125750197052e-5
0.022387741131832863 8.397574315921474e-6
0.02424160830267052 6.814583477066094e-6
0.024455856435987133 5.541052132684854e-6
0.02464804572943699 4.513664190852751e-6
0.024842039885090084 3.682761363421605e-6
0.025037663488938357 3.009226755779082e-6
0.025250458644778716 2.462119542911978e-6
0.025444233004566313 2.016870526588832e-6
0.02564377594911235 1.6538986766789776e-6
0.02587906953655046 1.3575451429659324e-6
0.026085568808897355 1.1152480112741614e-6
0.02628502298972848 9.169002996856079e-7
0.026498037941434342 7.543483615535251e-7
0.02670079434380241 6.209981382454544e-7
0.026899280577456625 5.115048882231576e-7
0.02710023106091057 4.2152758084057496e-7
0.02730241578268616 3.4753388788999473e-7
0.027517808333898615 2.8664468132433285e-7
0.027718627785201976 2.365096705148062e-7
0.027919931210093785 1.9520764737990248e-7
0.028121102546124124 1.6116619150352562e-7
0.02832148134898559 1.3309691837548598e-7
0.028530578016704576 1.0994313548451373e-7
0.028732981477634777 9.083736784987195e-8
0.028934989728691435 7.506691268588384e-8
0.02914901806614255 6.204580316193642e-8
0.029350189402172887 5.129193070274596e-8
0.02955197680065315 4.240843942682204e-8
0.029770583866398526 3.5068447701291916e-8
0.029976818961022462 2.900257811688789e-8
0.030177065675022454 2.3988771857830216e-8
0.030377532184887944 1.984387942854937e-8
0.03058319454220852 1.641681279807017e-8
0.03079303936123891 1.3582853952698315e-8
0.030859833 1.2751664613119829e-8


==> data/plot_oblique/diff_fs_RPG.csv <==
0.0 27.66147333988693
0.0010918023303457106 2.909020705857957
0.0021836046606914213 1.6231175819465555
0.0032754069910371315 1.064961009682543
0.004367209321382843 0.7396793486039073
0.005459011651728553 0.5585828785339544
0.006550813982074263 0.4591357086626129
0.007642616312419974 0.396613654390336
0.008734418642765685 0.35697060061629315
0.009826220973111395 0.331116060638184
0.010918023303457106 0.3082564601103428
0.012009825633802816 0.2862337926966738
0.013101627964148526 0.26680375802733636
0.014193430294494238 0.2482224602515508
0.015285232624839948 0.22976534254585168
0.01637703495518566 0.2112758434509523
0.01746883728553137 0.1918884183508709
0.01856063961587708 0.17224415814258265
0.01965244194622279 0.15170969087074226
0.0207442442765685 0.13372299546024635
0.02183604660691421 0.11681382955184105
0.022927848937259923 0.10252856701724866
0.02401965126760563 0.09163211812657934
0.025111453597951344 0.0827485343951988
0.026203255928297052 0.07640855458718221
0.027295058258642764 0.0714895157487252
0.028386860588988476 0.06746487737621365
0.029478662919334184 0.06396527909616623
0.030570465249679896 0.06074748739525049
0.031662267580025605 0.057566916040983074
0.03275406991037132 0.05423003124050396
0.03384587224071703 0.05086628036754526
0.03493767457106274 0.04781054584809041
0.036029476901408446 0.0452311184036418
0.03712127923175416 0.04304093086357952
0.03821308156209987 0.04117768968842661
0.03930488389244558 0.039532085088939795
0.04039668622279129 0.03813603329023074
0.041488488553137 0.03690961573344964
0.04258029088348271 0.03586392917127057
0.04367209321382842 0.03497489212767668
0.044763895544174134 0.03416348758365828
0.045855697874519846 0.03349337576464784
0.04694750020486555 0.03292285387349203
0.04803930253521126 0.032419264807350245
0.049131104865556975 0.03196343755881692
0.05022290719590269 0.03155478916580812
0.0513147095262484 0.03117375735686423
0.052406511856594104 0.030807161337943256
0.053498314186939816 0.03042921078359484
0.05459011651728553 0.030015321397963035
0.05568191884763124 0.02954602142529872
0.05677372117797695 0.029008670864715924
0.05786552350832266 0.028396328636478785
0.05895732583866837 0.02769040809332779
0.06004912816901408 0.02689313321458897
0.06114093049935979 0.025994149701407565
0.062232732829705505 0.025021331241847022
0.06332453516005121 0.02401795117466321
0.06441633749039692 0.023024396883187137
0.06550813982074263 0.022010183537675587
0.06659994215108835 0.021097880320056106
0.06769174448143406 0.020252480469649115
0.06878354681177977 0.019434899416744145
0.06987534914212548 0.018603988645340408
0.0709671514724712 0.01773280379632247
0.07205895380281689 0.01680525966806279
0.0731507561331626 0.01580738521079539
0.07424255846350832 0.014810978185675339
0.07533436079385403 0.013889811333136493
0.07642616312419974 0.012987232745667043
0.07751796545454545 0.012084631289450698
0.07860976778489116 0.01116724569912897
0.07970157011523687 0.010200124298822999
0.08079337244558259 0.009155702983264291
0.0818851747759283 0.008031486372075847
0.082976977106274 0.006979416368331215
0.08406877943661971 0.005969208580763663
0.08516058176696542 0.005068080349492021
0.08625238409731113 0.004240302271410812
0.08734418642765684 0.003471126703116667
0.08843598875800256 0.002768231408008859
0.08952779108834827 0.002117542990404786
0.09061959341869398 0.0015324179096705137
0.09171139574903969 0.0011127675412492266
0.0928031980793854 0.0008091498878179948
0.0938950004097311 0.0006014819458801668
0.09498680274007681 0.0004539751963381633
0.09607860507042253 0.00034672845224292814
0.09717040740076824 0.00026757856723058637
0.09826220973111395 0.0002084229711432073
0.09935401206145966 0.00016353214547137895
0.10044581439180537 0.00012904855312356744
0.10153761672215109 0.00010249745807122679
0.1026294190524968 8.185558262852055e-5
0.10372122138284251 6.568727302891375e-5
0.10481302371318821 5.294090527208084e-5
0.10590482604353392 4.283400593863007e-5
0.10699662837387963 3.47779958858041e-5
0.10808843070422534 2.8326098531650246e-5
0.10918023303457106 2.3136457794947773e-5
0.11027203536491677 1.894560510429244e-5
0.11136383769526248 1.5549132903913687e-5
0.11245564002560819 1.2787472712716408e-5
0.1135474423559539 1.0535336851802413e-5
0.11463924468629962 8.693818546845478e-6
0.11573104701664531 7.18443856051465e-6
0.11682284934699103 5.944628687970521e-6
0.11791465167733674 4.92428352316665e-6
0.11900645400768245 4.0831118113260345e-6
0.12009825633802816 3.388590020136917e-6
0.12119005866837387 2.8143722090590018e-6
0.12228186099871959 2.3390477039697544e-6
0.1233736633290653 1.9451653336943764e-6
0.12446546565941101 1.6184631590476783e-6
0.12555726798975672 1.347257459372031e-6
0.12664907032010242 1.1219558047059763e-6
0.12774087265044815 9.346673692789409e-7
0.12883267498079384 7.78889678088035e-7
0.12992447731113957 6.492560409299131e-7
0.13101627964148527 5.413309747126505e-7
0.13210808197183097 4.5144411053854583e-7
0.1331998843021767 3.765548957090914e-7
0.1342916866325224 3.1414208123692333e-7
0.13538348896286811 2.621132395574932e-7
0.1364752912932138 2.1873052702403584e-7
0.13756709362355954 1.825496038776464e-7
0.13865889595390524 1.5236938821772128e-7
0.13975069828425096 1.2719055852983274e-7
0.14084250061459666 1.0618127355144225e-7
0.1419343029449424 8.864883405124147e-8
0.14302610527528808 7.401618873359439e-8
0.14411790760563378 6.180250267107112e-8
0.1452097099359795 5.160696581185675e-8
0.1463015122663252 4.309543655267589e-8
0.14739331459667093 3.5989254243418145e-8
0.14848511692701663 3.0055995026145865e-8
0.1492220835 2.66150124161868e-8


==> data/plot_oblique/grad_maps_ManPG.csv <==
6.387917116553451e-5 11.817629545121303
0.0026190460177869146 2.2818405505599277
0.005174212864408295 1.169364361862412
0.007729379711029675 0.9532197248675618
0.010284546557651056 0.7273383889889169
0.012839713404272436 0.5302357588600956
0.015394880250893816 0.396052428234988
0.017950047097515194 0.31814668611969077
0.020505213944136576 0.24450235887717683
0.023060380790757957 0.20060828603705178
0.025615547637379336 0.18613656605221662
0.028170714484000717 0.19871762243669494
0.030725881330622096 0.18789810763229797
0.03328104817724348 0.18464721970123546
0.03583621502386486 0.18777728110087255
0.038391381870486234 0.16854528962920748
0.040946548717107616 0.16949186481422826
0.043501715563729 0.1659803024484567
0.04605688241035038 0.18708872256973638
0.04861204925697176 0.2066679559520176
0.051167216103593136 0.19594268825929115
0.05372238295021452 0.19593415298094988
0.0562775497968359 0.1632627079814619
0.05883271664345728 0.14026563284039675
0.061387883490078655 0.13096560860279324
0.06394305033670004 0.10589328127271544
0.06649821718332141 0.09000844632030686
0.0690533840299428 0.07969158591577852
0.07160855087656418 0.07836094334933193
0.07416371772318556 0.07545070164538491
0.07671888456980694 0.07404550595357787
0.07927405141642832 0.07989458554325254
0.0818292182630497 0.08157165779493343
0.08438438510967108 0.08475319995674756
0.08693955195629247 0.0748268594332856
0.08949471880291383 0.07383712604091384
0.09204988564953522 0.06467704872168697
0.0946050524961566 0.0653829415287091
0.09716021934277798 0.0658995806864857
0.09971538618939936 0.06351462707532113
0.10227055303602074 0.06364876747284128
0.10482571988264212 0.060624198156609535
0.1073808867292635 0.059476045976233675
0.10993605357588489 0.05869888301822205
0.11249122042250626 0.05559723406864276
0.11504638726912764 0.05342341129846269
0.11760155411574902 0.05138210103026334
0.1201567209623704 0.05143290860027373
0.12271188780899178 0.04987906835086034
0.12526705465561316 0.04923108775046854
0.12782222150223455 0.04979572796825193
0.13037738834885593 0.05130771220274373
0.1329325551954773 0.05231128035061731
0.1354877220420987 0.05549533515290087
0.13804288888872007 0.05591527135162648
0.14059805573534145 0.05655353080444406
0.14315322258196284 0.059629558344579725
0.14570838942858422 0.06471151314782303
0.14826355627520557 0.06902970773527073
0.15081872312182695 0.07561522787348451
0.15337388996844833 0.07028449902543944
0.15592905681506972 0.06887760042349157
0.1584842236616911 0.06959655317968635
0.16103939050831248 0.0648205287200629
0.16359455735493386 0.06302531660085255
0.16614972420155524 0.06251875160288278
0.16870489104817663 0.06122417575327466
0.171260057894798 0.0600552316794373
0.1738152247414194 0.05904479815766023
0.17637039158804077 0.05811516262593853
0.17892555843466215 0.059224263121221574
0.18148072528128353 0.05397262959523291
0.18403589212790492 0.05036151391518193
0.1865910589745263 0.047231242591412766
0.18914622582114768 0.04827300889092301
0.19170139266776906 0.04681425627186945
0.19425655951439041 0.04523743438531231
0.1968117263610118 0.056610843762487525
0.19936689320763318 0.050131001075149825
0.20192206005425456 0.05370201257208784
0.20447722690087594 0.0449498009102701
0.20703239374749732 0.03965223983339858
0.2095875605941187 0.04232632157611238
0.2121427274407401 0.03659939811597731
0.21469789428736147 0.03371830231332241
0.21725306113398285 0.04270398051838825
0.21980822798060423 0.041532288110045654
0.2223633948272256 0.04018871440258867
0.224918561673847 0.032679935394522325
0.22747372852046838 0.02654181194528614
0.23002889536708976 0.02245019002708637
0.23258406221371114 0.019274293422143943
0.23513922906033252 0.017335867651333672
0.2376943959069539 0.015375155488116838
0.24024956275357526 0.013844359823272347
0.24280472960019664 0.01242471131072544
0.24535989644681802 0.011172045281635292
0.2479150632934394 0.010103953773745178
0.2504702301400608 0.009184502283375957
0.2530253969866822 0.00838543058867605
0.2555805638333036 0.00637985730783811
0.25813573067992496 0.003554586544182369
0.26069089752654634 0.0031963053149119155
0.26324606437316767 0.0028795917550530114
0.26580123121978905 0.0025987521805532236
0.26835639806641043 0.0023489979199613764
0.2709115649130318 0.002126283289622645
0.2734667317596532 0.0019271762812336924
0.2760218986062746 0.001748754196142132
0.27857706545289596 0.001588518712663279
0.28113223229951734 0.0014443263424664008
0.2836873991461387 0.0013143312270313574
0.2862425659927601 0.0011969379205450533
0.2887977328393815 0.0010907623088691925
0.29135289968600286 0.0009945991876544819
0.29390806653262425 0.0009073953086704328
0.2964632333792456 0.0008282269262805388
0.299018400225867 0.0007562810530206313
0.3015735670724884 0.000690839776170705
0.3041287339191098 0.0006312671026418369
0.30668390076573115 0.0005769978946246778
0.30923906761235254 0.0005275285358893902
0.3117942344589739 0.00048240903249372494
0.3143494013055953 0.00044123630449586056
0.3169045681522167 0.0004036484680026136
0.31945973499883806 0.00036931994279197313
0.32201490184545944 0.0003379572497865173
0.3245700686920808 0.00030929538647213713
0.3271252355387022 0.0002830946882161651
0.3296804023853236 0.000259138099279289
0.33223556923194497 0.00023722879071142776
0.33479073607856635 0.00021718807290852223
0.33734590292518774 0.00019885355961679317
0.3399010697718091 0.00018207754732381206
0.3424562366184305 0.0001667255798820063
0.3450114034650519 0.00015267517324773613
0.34756657031167326 0.00013981467902442958
0.35012173715829464 0.00012804226901858159
0.352676904004916 0.00011726502551205988
0.35523207085153735 0.00010739812446868227
0.3573400835 9.988812105536924e-5


==> data/plot_oblique/grad_maps_NCRPG.csv <==
1.9377012808783166e-5 12.730612130986607
0.0007944575251601098 2.2893745929986253
0.0015695380375114363 1.2257844962524211
0.002344618549862763 0.9288735448766053
0.00311969906221409 0.6949061440760814
0.003894779574565416 0.5436935714889297
0.0046698600869167425 0.39386033285679867
0.00544494059926807 0.32661613405891227
0.006220021111619396 0.24657534562285957
0.006995101623970722 0.22020858048019157
0.00777018213632205 0.2185520263815976
0.008545262648673377 0.2046176706394471
0.009320343161024702 0.19931020976429142
0.01009542367337603 0.1949672154640783
0.010870504185727357 0.19341951080902417
0.011645584698078682 0.19879753604208292
0.01242066521043001 0.20158573635428773
0.013195745722781337 0.19941393293698015
0.013970826235132662 0.20579678737966417
0.01474590674748399 0.1890358184541837
0.015520987259835316 0.18315333815642465
0.016296067772186642 0.15822055230464727
0.017071148284537967 0.14248912889980608
0.017846228796889296 0.12291023733506468
0.018621309309240622 0.10662282564195942
0.019396389821591947 0.09532206028138264
0.020171470333943276 0.08753758874576073
0.0209465508462946 0.08305994347253055
0.021721631358645927 0.08075670010973339
0.022496711870997256 0.08198612286019002
0.02327179238334858 0.08409753662112082
0.024046872895699907 0.08111328994085908
0.024821953408051236 0.07543369960332001
0.02559703392040256 0.07011004981931707
0.026372114432753887 0.06404607863924418
0.027147194945105216 0.0602403138766796
0.02792227545745654 0.05548471840018013
0.028697355969807867 0.05173936509087874
0.029472436482159196 0.04903833238482102
0.03024751699451052 0.04425599964628131
0.031022597506861847 0.04169588982012666
0.031797678019213176 0.038944360311723124
0.0325727585315645 0.035586421737717956
0.033347839043915826 0.033167685627648755
0.03412291955626715 0.03143526851432528
0.034898000068618484 0.029736381205071164
0.03567308058096981 0.02849517012452924
0.036448161093321135 0.027745416358492977
0.03722324160567246 0.027605943414549146
0.037998322118023786 0.02855684305300239
0.03877340263037511 0.030225350471192597
0.039548483142726444 0.03234671930298727
0.04032356365507777 0.034502811922326085
0.041098644167429095 0.03696865000082662
0.04187372467978042 0.03946714605234525
0.042648805192131746 0.04215029673307461
0.04342388570448307 0.04469372424903645
0.044198966216834404 0.045929980019633096
0.04497404672918573 0.04526704966734225
0.045749127241537055 0.04571285866760671
0.04652420775388838 0.04451883911147769
0.047299288266239706 0.042496684629493665
0.04807436877859103 0.04137415480646101
0.048849449290942364 0.041205350055442375
0.04962452980329369 0.041978695428801366
0.050399610315645015 0.043184564625471836
0.05117469082799634 0.04469460616806125
0.051949771340347665 0.046462243462315866
0.05272485185269899 0.04412178937111632
0.05349993236505032 0.0433879507782053
0.05427501287740165 0.043215702330146356
0.055050093389752974 0.043384426554687563
0.0558251739021043 0.04410395503109914
0.056600254414455625 0.04565984716488881
0.05737533492680695 0.04761033163966173
0.05815041543915828 0.04742460191166615
0.05892549595150961 0.04617197376895209
0.059700576463860934 0.0442147685245151
0.06047565697621226 0.04217278730223513
0.061250737488563585 0.04060283246435839
0.06202581800091491 0.038882934264573295
0.06280089851326624 0.03736061071008419
0.06357597902561757 0.03603658041016957
0.0643510595379689 0.032588175064828716
0.06512614005032022 0.026938026128576383
0.06590122056267154 0.022477478605741338
0.06667630107502287 0.018807999138473818
0.0674513815873742 0.015974204534029167
0.06822646209972552 0.013682386637734011
0.06900154261207685 0.011795217925680312
0.06977662312442819 0.010240112498019392
0.07055170363677951 0.00895407439551272
0.07132678414913084 0.007852079316484361
0.07210186466148216 0.006910485291190751
0.07287694517383349 0.006106624163068776
0.07365202568618481 0.00541470329875218
0.07442710619853614 0.004815730459662905
0.07520218671088746 0.004294712752724771
0.07597726722323879 0.00383956171857181
0.07675234773559012 0.0034404001789496356
0.07752742824794144 0.003089080701735502
0.07830250876029277 0.002778833640367005
0.0790775892726441 0.0025040009464489662
0.07985266978499543 0.0022598298774595053
0.08062775029734676 0.002042310234680382
0.08140283080969808 0.0018480442378506544
0.08217791132204941 0.0016741414736496174
0.08295299183440073 0.001518133476249731
0.08372807234675206 0.0013779039018706639
0.08450315285910338 0.0012516312226354795
0.08527823337145471 0.0011377415488968777
0.08605331388380603 0.0010348696900869807
0.08682839439615736 0.0009418269420166577
0.08760347490850869 0.0008575743799841545
0.08837855542086002 0.0007812006667402082
0.08915363593321135 0.0007119035675992875
0.08992871644556268 0.0006489745128972695
0.090703796957914 0.000591785668274032
0.09147887747026533 0.0005397790711701458
0.09225395798261665 0.000492457472215648
0.09302903849496798 0.00044937658559306463
0.0938041190073193 0.0004101385062983123
0.09457919951967063 0.0003743860959594764
0.09535428003202195 0.00034179817476831075
0.09612936054437328 0.0003120853864171173
0.0969044410567246 0.00028498662656452047
0.09767952156907594 0.0002602659452319241
0.09845460208142727 0.00023770984893312465
0.0992296825937786 0.0002171249416348473
0.10000476310612992 0.00019833585398710667
0.10077984361848125 0.00018118341892570737
0.10155492413083257 0.0001655230587831216
0.1023300046431839 0.00015122335474387856
0.10310508515553522 0.0001381647742385449
0.10388016566788655 0.0001262385356792986
0.10465524618023787 0.00011534559313007116
0.1054303266925892 0.00010539572615925424
0.105895375 9.984397129654371e-5


==> data/plot_oblique/grad_maps_NCRPG_bt.csv <==
7.542273990369086e-5 9.214873725472568
0.0003203598709405569 3.054500496825886
0.0005509870230803892 1.7715949070901218
0.0007574419135698267 1.3525710008203995
0.0009589207524696813 1.1525308153771487
0.001164803962366644 0.9234104902710503
0.0013685283119116171 0.643618235080995
0.0015673664302928122 0.49036910756856367
0.0017685821481806035 0.42870585093270924
0.0019782948783495236 0.33900007690229506
0.0021782330327691046 0.29942611052121426
0.0023784797467690964 0.2725775472924805
0.0025800473493838632 0.256521339126313
0.0027807347118257446 0.25142236238320137
0.0029815097812716466 0.2523571803427266
0.0031848822460896434 0.2491092979082992
0.0034000993832940573 0.258108878221292
0.003600169626575115 0.2522757033451708
0.003804291299415412 0.2406103101851711
0.004007092083640935 0.21664614646213748
0.004208879482121202 0.1986509673924677
0.00441211985807772 0.1872911481188374
0.004611926980346715 0.16739757838230349
0.004817896840536807 0.1531831607564856
0.005022018513377104 0.14346193492881185
0.005220812249900842 0.129634548943612
0.00541876907139826 0.12040806050629788
0.005620248967009006 0.10068635580887332
0.005818337877367901 0.08612750870598708
0.006019201710528716 0.07504754927834756
0.006221826024035305 0.06756402925150427
0.006428588417394261 0.06220265305699826
0.0066336790941223574 0.05814033015268955
0.006836039229905992 0.05503202813689203
0.0070402042278928535 0.053171859532268106
0.007258899000642248 0.05209330517216909
0.007476053088911369 0.05217032245454468
0.007676212095907339 0.048704860774272205
0.007878880791271383 0.04457871759864332
0.008079435008140895 0.04184454472833381
0.008283248121400782 0.039827143805613564
0.008483891101985205 0.03830074633537112
0.008684622846284542 0.03681926612615802
0.008885837507461442 0.03580524432124524
0.00908590880745339 0.03521038804557681
0.009297734959405952 0.035179096634931385
0.009501592454523297 0.03555724230702004
0.01188104120518019 0.03612850634028116
0.012076356249448056 0.036933081063279596
0.012268633249901937 0.03783222619269099
0.01246284825813142 0.03925809141224167
0.012656666999776465 0.041148554515937345
0.012850264888845124 0.04383859630308909
0.013043994866775257 0.046894734618068055
0.013258551559672283 0.050896427321579486
0.013454879989685406 0.05565595388133201
0.01365072338939918 0.06121837402398289
0.013849957774364808 0.0674499877981166
0.014046770177966383 0.06854630521783839
0.01424080871547693 0.06846956185214692
0.01443850135925139 0.06499469291514551
0.014636106296021831 0.06182552249247687
0.014833227259203819 0.059988534837637185
0.01503144825842419 0.06035395017227987
0.015228876724475695 0.06163593085160833
0.01542643833609957 0.06349085939355432
0.015624086598016578 0.0658097366038875
0.01582314451226327 0.06853505239863474
0.016021806159925534 0.06743930186503301
0.016218530856523083 0.06544207246556386
0.016414991375397682 0.06437270336214197
0.016613432170483555 0.06423770265303122
0.01681006916007709 0.06295942364467762
0.017005032319617978 0.06232435340132188
0.017204706296314605 0.0620675013782242
0.017408078761132602 0.06211897118392926
0.017612023963253964 0.06166577984406473
0.017816409813817217 0.056493601614282386
0.018029688943246032 0.0531043368453824
0.01823442667853626 0.050442778165331686
0.01843780020006515 0.04603736369635867
0.01864016033584878 0.03629132771521129
0.01884194773432905 0.029480721671268598
0.019042590714913474 0.02444472265795501
0.01924424602453226 0.020535224728587053
0.01944528527170112 0.017410862342555785
0.019646897256173343 0.014854628813443859
0.01984670332173144 0.012735036843768878
0.02005465557155459 0.01103030719920966
0.02025463810783163 0.009604985186906924
0.020456778447749766 0.008397343371690012
0.020655747598281544 0.007366649029374128
0.020856963316169333 0.006482227544115479
0.021058443211780083 0.005720003982524118
0.021259746636671895 0.005060542211339112
0.02145942061336852 0.00448797178101946
0.02165953523850703 0.003989187516498448
0.02186035468981039 0.0035533098399592685
0.02205870777789224 0.003171254121105927
0.02225635709652014 0.0028354077166700626
0.022454226211013534 0.002539366988145124
0.024326717911319528 0.0022777291181499014
0.024519655356080795 0.0020459212462424327
0.024712989067426496 0.0018400615655429628
0.024907116368651956 0.001656844461286347
0.02510287206136171 0.0014934464521984714
0.025314785920318297 0.001347447889895434
0.02550829610238293 0.0012167685451632388
0.025732979255756273 0.0010996138606309766
0.025944981878427767 0.0009944306565115133
0.026154387105727168 0.0008998700915490969
0.02636524531050282 0.0008147568966207213
0.026565315553783875 0.000738063673919392
0.026766706685679716 0.0006688895144269125
0.02696699778153716 0.000606442035862882
0.027166935935956742 0.0005500222921786109
0.02738400231722184 0.000499012086819348
0.027585789715702108 0.00045286325266600283
0.027785243896533234 0.0004110885676421929
0.02798610772969405 0.00037325402947723494
0.028187279065724383 0.00033897226226694253
0.028388361638039806 0.0003078968680004497
0.028598911283235044 0.00027971756933989117
0.028799950530403903 0.0002541560170404993
0.029002310666187536 0.0002309621575877396
0.029214577466581987 0.00020991107474248818
0.029416585717638645 0.00019080023348393821
0.029621367834786333 0.00017344706697307896
0.029840810758847133 0.00015768685706702654
0.030043611543072654 0.0001433708670293368
0.030244122434795604 0.00013036469177399112
0.030444456855799617 0.00011854679644534044
0.030652409105622763 0.00010780721867653549
0.030859833 9.804641359976068e-5


==> data/plot_oblique/grad_maps_RPG.csv <==
2.7295058258642765e-5 12.72664185178287
0.0011190973886043532 2.290601548896305
0.002210899718950064 1.2252788066728082
0.0033027020492957743 0.9293664276024297
0.004394504379641485 0.6950021525689601
0.005486306709987196 0.5437470608465912
0.006578109040332906 0.3938616572414524
0.007669911370678617 0.32662143919917574
0.008761713701024328 0.24654296341987308
0.009853516031370038 0.22007399771711064
0.010945318361715748 0.21833266068004137
0.012037120692061459 0.20455768812309436
0.013128923022407169 0.19917833352326014
0.01422072535275288 0.19485134073242505
0.015312527683098591 0.19334453131557944
0.016404330013444303 0.1986867978122058
0.01749613234379001 0.20144010520443772
0.018587934674135723 0.1992281986860047
0.019679737004481432 0.21069109332511424
0.020771539334827144 0.1889383949538152
0.021863341665172856 0.18311878395488035
0.022955143995518564 0.15837229459483823
0.024046946325864276 0.1425846711766487
0.025138748656209985 0.12309543062319306
0.026230550986555697 0.10674427181203545
0.02732235331690141 0.09540644213463276
0.028414155647247117 0.08757719312275263
0.02950595797759283 0.08303411640190177
0.030597760307938537 0.08069644835271703
0.03168956263828425 0.08189206883400982
0.03278136496862996 0.08399811398163902
0.03387316729897567 0.08113066446401687
0.03496496962932138 0.07551368809020391
0.03605677195966709 0.07015257731838868
0.0371485742900128 0.06410817893813525
0.038240376620358514 0.06028011863083198
0.039332178950704226 0.05555307090781274
0.04042398128104993 0.05180002100595156
0.04151578361139564 0.04908178803355322
0.042607585941741355 0.04432443728334694
0.04369938827208707 0.04173313445700286
0.04479119060243278 0.0390335080624278
0.045882992932778484 0.03564553779465266
0.046974795263124196 0.03320929315293795
0.04806659759346991 0.03146442158595849
0.04915839992381562 0.02976777702256017
0.05025020225416133 0.02851281955726833
0.05134200458450704 0.027753188611580677
0.05243380691485275 0.02759105115762072
0.05352560924519846 0.0285248227278903
0.05461741157554417 0.030178255731270268
0.055709213905889884 0.03228991676646033
0.05680101623623559 0.0344450375083107
0.0578928185665813 0.03690152017855012
0.05898462089692701 0.039405910833067194
0.060076423227272725 0.042067250746966135
0.06116822555761844 0.04460470514397675
0.06226002788796414 0.0458606269527615
0.06335183021830985 0.04523775490299524
0.06444363254865557 0.04566659067808254
0.06553543487900128 0.0445634191498272
0.06662723720934699 0.042520563183145337
0.0677190395396927 0.04137378423741336
0.06881084187003841 0.041176578552949636
0.06990264420038411 0.04193429009804467
0.07099444653072982 0.043130191066642225
0.07208624886107554 0.04463173460982614
0.07317805119142125 0.046391399356787245
0.07426985352176696 0.04413241858517987
0.07536165585211267 0.043378674786738
0.07645345818245838 0.043195063853860974
0.0775452605128041 0.04335606031204255
0.07863706284314981 0.04404680820471521
0.07972886517349552 0.045586458674165706
0.08082066750384122 0.04752570369554191
0.08191246983418693 0.04743281149290615
0.08300427216453264 0.046180801263532134
0.08409607449487835 0.044279903545537395
0.08518787682522407 0.04221570873075528
0.08627967915556978 0.040635627550338324
0.08737148148591549 0.038924298659517374
0.0884632838162612 0.037396701877464515
0.08955508614660691 0.03605979002352655
0.09064688847695263 0.032684974406364496
0.09173869080729832 0.02705836477384393
0.09283049313764404 0.02261075132494681
0.09392229546798975 0.018917768298997686
0.09501409779833546 0.016062503478734416
0.09610590012868117 0.013755099459197562
0.09719770245902688 0.011855995383299522
0.0982895047893726 0.010290184713709582
0.0993813071197183 0.008996329742615751
0.10047310945006402 0.007889589027100054
0.10156491178040973 0.006942222084406196
0.10265671411075544 0.006134080131147337
0.10374851644110114 0.0054386143059859254
0.10484031877144685 0.0048366663656539445
0.10593212110179256 0.004313129220258519
0.10702392343213828 0.0038558296167059054
0.10811572576248399 0.003454825016564634
0.1092075280928297 0.0031019163807863596
0.11029933042317541 0.0027902926301377425
0.11139113275352112 0.002514262050551575
0.11248293508386684 0.002269044301991257
0.11357473741421255 0.0020506064115488293
0.11466653974455825 0.0018555317078263647
0.11575834207490396 0.0016809140418960118
0.11685014440524967 0.00152427179412509
0.11794194673559538 0.001383477589711981
0.1190337490659411 0.001256700621446166
0.1201255513962868 0.0011423591696575672
0.12121735372663252 0.0010390814155110872
0.12230915605697823 0.0009456730249006786
0.12340095838732394 0.0008610902740638096
0.12449276071766965 0.0007844177194475059
0.12558456304801535 0.0007148495988806014
0.12667636537836108 0.0006516742999471063
0.12776816770870678 0.0005942613525345128
0.1288599700390525 0.0005420505010898862
0.1299517723693982 0.0004945424928280805
0.1310435746997439 0.0004512912840620335
0.13213537703008962 0.00041189742092538384
0.13322717936043532 0.00037600239484638335
0.13431898169078105 0.0003432838091686306
0.13541078402112675 0.00031345122294283755
0.13650258635147247 0.0002862425617728401
0.13759438868181817 0.00026142100526191765
0.1386861910121639 0.00023877227664751647
0.1397779933425096 0.00021810227312659281
0.14086979567285532 0.00019923498603452075
0.14196159800320102 0.00018201066873296454
0.14305340033354672 0.00016628421709416274
0.14414520266389244 0.00015192373323285135
0.14523700499423814 0.00013880924795113103
0.14632880732458386 0.0001268315811243273
0.14742060965492956 0.00011589132263691594
0.1485124119852753 0.00010589791889842012
0.1492220835 9.98705595685256e-5

